Open-Ended Fine-Grained 3D Object Categorization by Combining Shape and Texture Features in Multiple Colorspaces

As a consequence of an ever-increasing number of service robots, there is a growing demand for highly accurate real-time 3D object recognition. Considering the expansion of robot applications in more complex and dynamic environments,it is evident that it is not possible to pre-program all object categories and anticipate all exceptions in advance. Therefore, robots should have the functionality to learn about new object categories in an open-ended fashion while working in the environment.Towards this goal, we propose a deep transfer learning approach to generate a scale- and pose-invariant object representation by considering shape and texture information in multiple colorspaces. The obtained global object representation is then fed to an instance-based object category learning and recognition,where a non-expert human user exists in the learning loop and can interactively guide the process of experience acquisition by teaching new object categories, or by correcting insufficient or erroneous categories. In this work, shape information encodes the common patterns of all categories, while texture information is used to describes the appearance of each instance in detail.Multiple color space combinations and network architectures are evaluated to find the most descriptive system. Experimental results showed that the proposed network architecture out-performed the selected state-of-the-art approaches in terms of object classification accuracy and scalability. Furthermore, we performed a real robot experiment in the context of serve-a-beer scenario to show the real-time performance of the proposed approach.

==> reviewers' comments/IEEE_TCDS.txt <==
22-Oct-2020

Dear Mr. Keunecke:

I write you in regards to manuscript # TCDS-2020-0257 entitled "Combining Shape Features with Multiple Color Spaces in Open-Ended 3D Object Recognition" which you submitted to the IEEE Transactions on Cognitive and Developmental Systems.

In view of the criticisms of the reviewer(s) found at the bottom of this letter, your manuscript has been denied publication in the IEEE Transactions on Cognitive and Developmental Systems.

Thank you for considering the IEEE Transactions on Cognitive and Developmental Systems for the publication of your research.  I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.

Sincerely,
Prof. Yaochu Jin
Editor in Chief, IEEE Transactions on Cognitive and Developmental Systems
yaochu.jin@surrey.ac.uk, yaochu.jin@gmail.com


Reviewer(s)' Comments to Author:

Reviewer: 1

Comments to the Author
Overall this is a reasonable paper, but it is not a major contribution that clearly merits a full journal paper. I feel it is below the borderline in terms of the contribution it brings and what is expected for a full journal paper.

The paper presents its main contribution as the addition of colour to OrthographicNET.
However since OrthographicNET does not appear to be already published in any journal (only in arxiv) could the current paper be changed to present its contribution as the full OrthographicNET, including colour?
(unless OrthographicNET without colour is already in press?)  
%DONE

Section III explains well what has been added in this paper, to the OrthographicNET system. It is very simple and brief. There is nothing wrong with it, but it seems more worthy of a brief research note than a full length journal paper.

My main issues are:
1. the contribution is rather minor, if it is merely the addition of colour to OrthographicNET.
2. the evaluation needs to compare with some other state-of-the-art incremental learning approach, apart from the second author's work, and it needs to be evaluated on at least one new dataset (not just Washington-D, because it has been used as a development set). To make a great paper it would be evaluated against multiple external competitors on multiple datasets.

Fig.3: can the contrast be improved somehow? The whole thing looks very black. Hard for the reader to make out.

Table IV:
is this reporting accuracies on the 20% of data in the test set?
are you optimising your parameter over the test set?
There would need to be some separate validation set for parameter search.
%DONE
The difference between 99.07 and 99.14 is small. Is it significant?

Section IV. A. "Offline Evaluation"
is not what I would call evaluation. It is optimising the architecture and parameters.
Section IV. B. is the real evaluation.

I would appreciate references to the papers for BoW, Race, Open-Ended LDA in Section IV. B.
Could you add some comparison with another state-of-the-art incremental learning approach, apart from the second author's work?
%DONE

In Section IV.B I am not clear about the pretraining:
"In the beginning of the evaluation, the system does not know any categories, but is pretrained on the
Washington-D dataset"
what does the pretraining include? e.g. how many objects/images are used?
Is the system subsequently evaluated on the remaining data?

The evaluation of Section IV.B seems a bit unfair, because in Section IV.A the system/parameters were optimised to select settings which perform best on the Washington-D dataset. Now they are being tested on the same dataset.
You need a new unseen dataset for a fair test.

The acronym NLC appears once in the paper (Table IV). There is no explanation of what it means.
%DONE

Section IV.C. does not add much value to the paper. It just shows it works for some selected objects. It would be more valuable if IV.B was a more thorough evaluation with other datasets.

I would like the introduction to explain why the problem the paper tackles is hard, and what is wrong with existing attempts to solve the problem, before presenting the paper's own solution to the problem.

Some of the references are missing the publication information, e.g. 1,2,3,8, they just have author, title, date.
One has page numbers - but it doesn't say what publication.
%DONE

There is something strange in the paragraph formatting throughout the document: some paragraphs begin indented, some do not, some are indented more than others.
%DONE

minor typos:

importance in applications in service robot*s* or autonomous transportation
%DONE

as different features of an object*s* are ...
%DONE 

 The teach-action introduces *are* new category to the system
%DONE

Reviewer: 2

Comments to the Author
Starting on the title, there are some terms that are not standard in the robotics and computer vision community. Open-ended learning is also known as end-to-end incremental learning[1], class-incremental learning[2]. Discussion on similarities and differences to these previous works are missing in the related work of the submitted document. In [1], there is a representative memory and an incremental addition of object classes (categories in this submission), components that are present in the submission, though not explained properly. 
The authors just cite the previous work of one of the authors [3], but do not explain how the Instance Based Learning (IBL) works. IBL is actually explained properly in [4], where all the components of this submission are explained better than in the submitted document.
%DONE

In addition, object classification using point clouds is currently one of the hot topics in computer vision. I was very surprised about not finding any reference to the most cited object classification approaches that use point clouds, for instance PointNet [5], PointNet++ [6] and Frustum pointnets [7]. Discussion on the similarities and differences to these works are missing in the related work.

Since the authors do not position their work with respect to other works but their own previous work, the related work section and the introduction need to be rewritten.

Other fundamental problem of this submission is the lack of self-containment. For the reader to be able to understand the methods, one has to read other articles (e.g., [4]).

In fact, reference [4] contains a much better text on related work, and compares to other similar works. The contributions of the submission with respect to the document in [4] are incremental, basically adding color features to that work.

[1] Castro, F. M., Marin-Jimenez, M. J., Guil, N., Schmid, C., & Alahari, K. (2018). End-to-end incremental learning. In Proceedings of the European conference on computer vision (ECCV) (pp. 233-248).

[2] Hao, Y., Fu, Y., Jiang, Y. G., & Tian, Q. (2019, July). An end-to-end architecture for class-incremental object detection with knowledge distillation. In 2019 IEEE International Conference on Multimedia and Expo (ICME) (pp. 1-6). IEEE.

[3] Kasaei, S. H., Oliveira, M., Lim, G. H., Lopes, L. S., & Tomé, A. M. (2015). Interactive open-ended learning for 3d object recognition: An approach and experiments. Journal of Intelligent & Robotic Systems, 80(3-4), 537-553

[4] Kasaei, H. (2019). OrthographicNet: A deep learning approach for 3D object recognition in open-ended domains. arXiv preprint arXiv:1902.03057

[5] Qi, C. R., Su, H., Mo, K., & Guibas, L. J. (2017). Pointnet: Deep learning on point sets for 3d classification and segmentation. In Proceedings of the IEEE conference on computer vision and pattern recognition (pp. 652-660).

[6] Qi, C. R., Yi, L., Su, H., & Guibas, L. J. (2017). Pointnet++: Deep hierarchical feature learning on point sets in a metric space. In Advances in neural information processing systems (pp. 5099-5108).

[7] Qi, C. R., Liu, W., Wu, C., Su, H., & Guibas, L. J. (2018). Frustum pointnets for 3d object detection from rgb-d data. In Proceedings of the IEEE conference on computer vision and pattern recognition (pp. 918-927).

Associate Editor's Comments to Author:

Associate Editor
Comments to the Author:
(There are no comments. Please check to see if comments were included as a file attachment with this e-mail or as an attachment in your Author Center.)

